On Secure Communication with Constrained Randomization

In this paper, we investigate how constraints on the randomization in the encoding process affect the secrecy rates achievable over wiretap channels. In particular, we characterize the secrecy capacity with a rate-limited local source of randomness and a less capable eavesdropper's channel, which shows that limited rate incurs a secrecy rate penalty but does not preclude secrecy. We also discuss a more practical aspect of rate-limited randomization in the context of cooperative jamming. Finally, we show that secure communication is possible with a non-uniform source for randomness; this suggests the possibility of designing robust coding schemes.

==> graphics/encoder_structure.pdf_t <==
\begin{picture}(0,0)%
\includegraphics{encoder_structure.pdf}%
\end{picture}%
\setlength{\unitlength}{4144sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(4572,2724)(1789,-4123)
\put(3601,-2806){\makebox(0,0)[b]{\smash{{\SetFigFont{12}{14.4}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}Uniformisation}%
}}}}
\put(3601,-3706){\makebox(0,0)[b]{\smash{{\SetFigFont{12}{14.4}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}Randomization}%
}}}}
\put(5311,-3706){\makebox(0,0)[b]{\smash{{\SetFigFont{12}{14.4}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}Simulation}%
}}}}
\put(1891,-1636){\makebox(0,0)[lb]{\smash{{\SetFigFont{12}{14.4}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}\textsc{Alice}}%
}}}}
\put(2431,-3706){\makebox(0,0)[rb]{\smash{{\SetFigFont{12}{14.4}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$\rvM$}%
}}}}
\put(6346,-3706){\makebox(0,0)[lb]{\smash{{\SetFigFont{12}{14.4}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$\rvX^n$}%
}}}}
\put(4456,-3931){\makebox(0,0)[b]{\smash{{\SetFigFont{12}{14.4}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$\rvV^n$}%
}}}}
\put(3556,-1906){\makebox(0,0)[b]{\smash{{\SetFigFont{14}{16.8}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$p_{\rvR}$}%
}}}}
\put(3826,-2311){\makebox(0,0)[b]{\smash{{\SetFigFont{12}{14.4}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$\rvR^n$}%
}}}}
\end{picture}%

